Radio Polarimetry of 3C119, 3C318, and 3C343 at milliarcsecond resolution

We report VLBA polarimetric observations of the CSS sources 3C119, 3C318, and 3C343 at 5 and 8.4 GHz. The CSS source 3C119 has source rest-frame RM values up to ~10200 rad/m**2 in a region which coincides with a change in the direction of the inner jet. This component is located ~325 pc from the core, which is variable and has a peaked radio spectrum. In the case of 3C318, a rest-frame RM of ~3030 rad/m**2 has been estimated for the brightest component which contributes almost all of the polarised emission. Further, two more extended components have been detected, clearly showing "wiggles" in the jet towards the southern side of the source. The CSS source 3C343 contains two peaks of emission and a curved jet embedded in more diffuse emission. It exhibits complex field directions near the emission peaks, which indicate rest-frame RM values in excess of ~6000 rad/m**2. The locations of the cores in 3C318 and 3C343 are not clear. The available data on mas-scale rest-frame RM estimates for CSS sources show that these have a wide range of values extending up to ~40000 rad/m**2 in the central region of OQ172, and could be located at projected distances from the core of up to ~1600 pc, as in 3C43 where this feature has a rest-frame RM of ~14000 rad/m**2. RM estimates for cores in core-dominated radio sources indicate that in addition to responding to an overall density gradient of the magneto-ionic medium, geometry, orientation and modes of fuelling may also play a significant role. In addition to these effects, the high values of RM in CSS sources are possibly due to dense clouds of gas interacting with the radio jets. The observed distortions in the radio structures of many CSS sources are consistent with this interpretation.

==> readme.txt <==
%                                                             readme.txt
% AA vers. 7.0, LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) Springer-Verlag HD
%                                                revised by EDP Sciences
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
%-----------------------------------------------------------------------
% What's New in AA v7.0 (January 2010)
%-----------------------------------------------------------------------

- The 2010 update is now compatible with the new version of the Natbib 
package, version 2009/02/02 8.3.

- The authors' institutes can also be given using labels, so that there is 
no need to rewrite the full institutes list if the order of the authors 
changes during the evaluation process.

- Notes to tables: This new version includes new commands to format the 
table notes in the proper A\& A layout. 

The following files are part of the macro package AA 

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide 
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file 
   natbib.sty   This package reimplements the LaTeX \cite command 
   natnotes.pdf Brief reference sheet for Natbib        

Remember to transfer dvi and pdf files as binaries!
%
%-----------------------------------------------------------------------
%
% History
%-----------------------------------------------------------------------
This directory contains the LaTeX2e support for the new 2001
Astronomy and Astrophysics journal.

In order to ensure the smoothest transition for both authors and publishers,
Springer-Verlag has kindly granted EDP Sciences the permission to use the
LaTeX macro package that they developed for A&A Main journal.

Only  minor changes have been incorporated between the Springer class (1999)
and the EDP Sciences class for the new journal.
Please, note:
- that the abstract is now a command (\abstract{...}) and not an environment,  
so the \maketitle command has to be placed after the abstract and the keywords
- and that the command \thesaurus does no longer exist.

The journal is now printing using the Postscript TX Times-fonts. 
The TX fonts consist of virtual text roman fonts using Adobe Times with some 
modified and additional text symbols. 
The TX fonts are distributed under the GNU public license and are available 
in the LaTeX distributions since December 2000.
In any case, these fonts and the installation guide are also available in 
every public TeX archive server, i.e.:

http://www.tug.org/tex-archive/fonts/txfonts/
ftp://ftp.dante.de/tex-archive/fonts/txfonts/
ftp://ftp.tex.ac.uk/tex-archive/fonts/txfonts/

Please contact your system administrator to install it. 

Since this change of fonts results in a slightly different page make-up from 
CM fonts, we encourage you to use TX fonts.
To proceed, all you need is: 
\documentclass{aa}
\usepackage{txfonts}

